Volume and topology of bounded and closed hyperbolic 3-manifolds, II

Let $N$ be a compact, orientable hyperbolic 3-manifold whose boundary is a connected totally geodesic surface of genus $2$. If $N$ has Heegaard genus at least $5$, then its volume is greater than $2V_{\rm oct}$, where $V_{\rm oct}=3.66\ldots$ denotes the volume of a regular ideal hyperbolic octahedron in $\mathbb{H}^3$. This improves the lower bound given in our earlier paper ``Volume and topology of bounded and closed hyperbolic $3$-manifolds.'' One ingredient in the improved bound is that in a crucial case, instead of using a single ``muffin'' in $N$ in the sense of Kojima and Miyamoto, we use two disjoint muffins. By combining the result about manifolds with geodesic boundary with the $\log(2k-1)$ theorem and results due to Agol-Culler-Shalen and Shalen-Wagreich, we show that if $M$ is a closed, orientable hyperbolic $3$-manifold with $\mathop{\rm vol} M\le V_{\rm oct}/2$, then $\dim H_1(M;\mathbb{F}_2)\le4$. We also provide new lower bounds for the volumes of closed hyperbolic $3$-manifolds whose cohomology ring over $\mathbb{F}_2$ satisfies certain restrictions; these improve results that were proved in ``Volume and topology$\ldots$.''

==> l2Ebound.txt <==
1.225 1.85399000181
1.23 1.81124118123
1.235 1.77389939352
1.24 1.74098867476
1.245 1.71175782573
1.25 1.68561855135
1.255 1.662103127
1.26 1.64083471658
1.265 1.62150611397
1.27 1.60386422833
1.275 1.58769857042
1.28 1.57283257867
1.285 1.55911699572
1.29 1.54642474832
1.295 1.53464694479
1.3 1.52368971403
1.305 1.51347168563
1.31 1.50392196361
1.315 1.49497848392
1.32 1.48658667329
1.325 1.4786983463
1.33 1.47127079283
1.335 1.46426601814
1.34 1.45765010677
1.345 1.45139268704
1.35 1.4454664781
1.355 1.43984690504
1.36 1.43451177023
1.365 1.42944097169
1.37 1.42461626063
1.375 1.42002103204
1.38 1.4156401431
1.385 1.41145975529
1.39 1.40746719647
1.395 1.40365084025
1.4 1.4
1.405 1.39650483556
1.41 1.39315627088
1.415 1.38994592107
1.42 1.38686602773
1.425 1.38390940136
1.43 1.3810693701
1.435 1.37833973385
1.44 1.37571472322
1.445 1.37318896272
1.45 1.37075743766
1.455 1.3684154643
1.46 1.36615866302
1.465 1.3639829339
1.47 1.3618844348
1.475 1.35985956135

==> l2Mbound.txt <==
1.225 1.4065262462
1.23 1.40730755144
1.235 1.40808842317
1.24 1.40886886209
1.245 1.40964886893
1.25 1.4104284444
1.255 1.41120758922
1.26 1.4119863041
1.265 1.41276458976
1.27 1.4135424469
1.275 1.41431987623
1.28 1.41509687845
1.285 1.41587345427
1.29 1.41664960438
1.295 1.4174253295
1.3 1.41820063031
1.305 1.41897550751
1.31 1.41974996179
1.315 1.42052399386
1.32 1.42129760438
1.325 1.42207079406
1.33 1.42284356358
1.335 1.42361591363
1.34 1.42438784488
1.345 1.42515935802
1.35 1.42593045372
1.355 1.42670113267
1.36 1.42747139553
1.365 1.42824124298
1.37 1.4290106757
1.375 1.42977969435
1.38 1.43054829959
1.385 1.43131649211
1.39 1.43208427255
1.395 1.43285164158
1.4 1.43361859987
1.405 1.43438514807
1.41 1.43515128683
1.415 1.43591701682
1.42 1.43668233869
1.425 1.43744725309
1.43 1.43821176066
1.435 1.43897586207
1.44 1.43973955795
1.445 1.44050284895
1.45 1.44126573571
1.455 1.44202821887
1.46 1.44279029908
1.465 1.44355197698
1.47 1.44431325319
1.475 1.44507412836
1.48 1.44583460311
1.485 1.44659467808
1.49 1.4473543539
1.225 1.4065262462
1.23 1.40730755144
1.235 1.40808842317
1.24 1.40886886209
1.245 1.40964886893
1.25 1.4104284444
1.255 1.41120758922
1.26 1.4119863041
1.265 1.41276458976
1.27 1.4135424469
1.275 1.41431987623
1.28 1.41509687845
1.285 1.41587345427
1.29 1.41664960438
1.295 1.4174253295
1.3 1.41820063031
1.305 1.41897550751
1.31 1.41974996179
1.315 1.42052399386
1.32 1.42129760438
1.325 1.42207079406
1.33 1.42284356358
1.335 1.42361591363
1.34 1.42438784488
1.345 1.42515935802
1.35 1.42593045372
1.355 1.42670113267
1.36 1.42747139553
1.365 1.42824124298
1.37 1.4290106757
1.375 1.42977969435
1.38 1.43054829959
1.385 1.43131649211
1.39 1.43208427255
1.395 1.43285164158
1.4 1.43361859987
1.405 1.43438514807
1.41 1.43515128683
1.415 1.43591701682
1.42 1.43668233869
1.425 1.43744725309
1.43 1.43821176066
1.435 1.43897586207
1.44 1.43973955795
1.445 1.44050284895
1.45 1.44126573571
1.455 1.44202821887
1.46 1.44279029908
1.465 1.44355197698
1.47 1.44431325319
1.475 1.44507412836
1.48 1.44583460311
1.485 1.44659467808
1.49 1.4473543539
1.225 1.4065262462
1.23 1.40730755144
1.235 1.40808842317
1.24 1.40886886209
1.245 1.40964886893
1.25 1.4104284444
1.255 1.41120758922
1.26 1.4119863041
1.265 1.41276458976
1.27 1.4135424469
1.275 1.41431987623
1.28 1.41509687845
1.285 1.41587345427
1.29 1.41664960438
1.295 1.4174253295
1.3 1.41820063031
1.305 1.41897550751
1.31 1.41974996179
1.315 1.42052399386
1.32 1.42129760438
1.325 1.42207079406
1.33 1.42284356358
1.335 1.42361591363
1.34 1.42438784488
1.345 1.42515935802
1.35 1.42593045372
1.355 1.42670113267
1.36 1.42747139553
1.365 1.42824124298
1.37 1.4290106757
1.375 1.42977969435
1.38 1.43054829959
1.385 1.43131649211
1.39 1.43208427255
1.395 1.43285164158
1.4 1.43361859987
1.405 1.43438514807
1.41 1.43515128683
1.415 1.43591701682
1.42 1.43668233869
1.425 1.43744725309
1.43 1.43821176066
1.435 1.43897586207
1.44 1.43973955795
1.445 1.44050284895
1.45 1.44126573571
1.455 1.44202821887
1.46 1.44279029908
1.465 1.44355197698
1.47 1.44431325319
1.475 1.44507412836
1.48 1.44583460311
1.485 1.44659467808
1.49 1.4473543539

